Applying polynomial filtering to mass preconditioned Hybrid Monte Carlo

The use of mass preconditioning or Hasenbusch filtering in modern Hybrid Monte Carlo simulations is common. At light quark masses, multiple filters (three or more) are typically used to reduce the cost of generating dynamical gauge fields; however, the task of tuning a large number of Hasenbusch mass terms is non-trivial. The use of short polynomial approximations to the inverse has been shown to provide an effective UV filter for HMC simulations. In this work we investigate the application of polynomial filtering to the mass preconditioned Hybrid Monte Carlo algorithm as a means of introducing many time scales into the molecular dynamics integration with a simplified parameter tuning process. A generalized multi-scale integration scheme that permits arbitrary step- sizes and can be applied to Omelyan-style integrators is also introduced. We find that polynomial-filtered mass-preconditioning (PF-MP) performs as well as or better than standard mass preconditioning, with significantly less fine tuning required.

==> fig/data/0_README.txt <==
These are the data files from which the paper's plots are produced.

File types:
 rho = configuration data (e.g. step counts)
 pacc = acceptance rates
 iter = iteration counts
 witer = cost function ('weighted iters')
 favg = average forces
 fmax = maximal forces

Group names:
 j131X = PF
 j133X = Hasen
 j134X = 2Hasen
 j137X1 = PF-Hasen
 j1301X = 1PF-2Hasen
 j1302X = 2PF-1Hasen

Note that only the cost function datafiles 'witer*.txt' have
autocorrelation effects included in the quoted errors ala equation 3.2
of the paper -- the others do not include the 'sqrt(2*tau)' factor.
This missing factor is included when producing the plots via the macro
'\autocorr' (set to sqrt(2*12.5) = 5).


==> fig/data/favg_j1301X.txt <==
ID  rho2    F_gauge  F_gauge_err  F_det  F_det_err  F_F1     F_F1_err  F_F2      F_F2_err  F_F3      F_F3_err  F_F4     F_F4_err
1   0.1555  9.75946  6e-05        0      0          1.89912  5e-05     0.327517  2.4e-05   0.356902  2.3e-05   0.10764  0.0001
2   0.1565  9.75868  6e-05        0      0          1.89913  5e-05     0.327525  2.3e-05   0.39565   3e-05     0.06925  6e-05
3   0.154   9.7594   6e-05        0      0          1.89915  5e-05     0.327547  2.4e-05   0.301472  1.7e-05   0.1654   0.0003
4   0.153   9.75951  0.00015      0      0          1.89925  9e-05     0.327547  2.4e-05   0.26568   1.5e-05   0.209    0.007


==> fig/data/favg_j1302X.txt <==
ID  rho     F_gauge  F_gauge_err  F_det  F_det_err  F_F1     F_F1_err  F_F2      F_F2_err  F_F3     F_F3_err  F_F4     F_F4_err
1   0.1555  9.7593   4e-05        0      0          2.19881  3e-05     0.393228  1.3e-05   0.12045  4e-05     0.10825  8e-05
2   0.1565  9.7592   6e-05        0      0          2.22641  6e-05     0.404701  2.4e-05   0.13597  0.00011   0.06929  0.00014
3   0.154   9.75928  6e-05        0      0          2.15693  5e-05     0.378622  2.3e-05   0.10269  5e-05     0.16512  0.00021
4   0.153   9.75994  6e-05        0      0          2.12889  5e-05     0.369946  2.2e-05   0.09242  4e-05     0.2017   0.0003


==> fig/data/favg_j131X.txt <==
ID p  F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
1 4  9.75867 8e-05 0 0 2.27416 6e-05 0.661 0.003
2 20 9.75956 7e-05 0 0 2.4253 7e-05 0.2187 0.0016
3 10 9.75877 9e-05 0 0 2.36891 8e-05 0.351 0.003


==> fig/data/favg_j133X.txt <==
ID rho F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
7 0.154 9.75934 6e-05 0 0 2.37611 9e-05 0.16429 0.00017
6 0.1545 9.7592 6e-05 0 0 2.39886 0.0001 0.14585 0.00014
5 0.155 9.75953 6e-05 0 0 2.42125 0.00012 0.12545 0.00015
3 0.1555 9.75987 8e-05 0 0 2.44562 0.00019 0.10649 0.00011
2 0.156 9.75945 7e-05 0 0 2.47116 0.00019 0.08871 0.00014


==> fig/data/favg_j134X.txt <==
ID rho2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
3 0.154 9.75906 6e-05 0 0 2.03139 5e-05 0.301491 1.6e-05 0.16442 0.00018
2 0.155 9.75947 6e-05 0 0 2.03156 5e-05 0.338091 1.9e-05 0.12564 9e-05
4 0.1555 9.7596 6e-05 0 0 2.03153 6e-05 0.356792 2.2e-05 0.10719 0.0001
1 0.156 9.75946 6e-05 0 0 2.03141 5e-05 0.3759 3e-05 0.08831 9e-05
5 0.1565 9.75997 6e-05 0 0 2.03144 5e-05 0.39514 3e-05 0.06881 7e-05


==> fig/data/favg_j137X1.txt <==
ID rho F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
5 0.154 9.75995 6e-05 0 0 2.15697 5e-05 0.45742 6e-05 0.1642 0.00024
2 0.155 9.7597 6e-05 0 0 2.18487 5e-05 0.47933 8e-05 0.12571 8e-05
3 0.1555 9.75962 6e-05 0 0 2.19882 6e-05 0.49102 9e-05 0.10751 0.00018
1 0.156 9.75949 6e-05 0 0 2.21253 5e-05 0.50374 0.00012 0.08856 0.00011
4 0.1565 9.75912 6e-05 0 0 2.2263 5e-05 0.52053 0.00016 0.06946 7e-05


==> fig/data/fmax_j1301X.txt <==
ID  rho2    F_gauge  F_gauge_err  F_det  F_det_err  F_F1   F_F1_err  F_F2    F_F2_err  F_F3    F_F3_err  F_F4    F_F4_err
1   0.1555  18.6768  0.0024       0      0          6.142  0.003     0.9979  0.0005    1.2436  0.0008    0.4499  0.002
2   0.1565  18.6729  0.0023       0      0          6.139  0.003     0.9987  0.0005    1.3881  0.0009    0.2985  0.0017
3   0.154   18.674   0.0023       0      0          6.14   0.003     0.9985  0.0005    1.0434  0.0007    0.705   0.006
4   0.153   18.6722  0.0023       0      0          6.141  0.003     0.9986  0.0005    0.9166  0.0006    0.99    0.14


==> fig/data/fmax_j1302X.txt <==
ID  rho     F_gauge  F_gauge_err  F_det  F_det_err  F_F1    F_F1_err  F_F2    F_F2_err  F_F3    F_F3_err  F_F4    F_F4_err
1   0.1555  18.6737  0.0013       0      0          7.1307  0.0023    1.2391  0.0004    0.6135  0.0005    0.4644  0.0018
2   0.1565  18.6696  0.0023       0      0          7.221   0.004     1.2783  0.0008    0.7462  0.0012    0.306   0.006
3   0.154   18.6698  0.0022       0      0          6.996   0.004     1.1829  0.0007    0.4864  0.0006    0.687   0.004
4   0.153   18.6734  0.0023       0      0          6.894   0.004     1.1489  0.0006    0.4209  0.0005    0.844   0.005


==> fig/data/fmax_j131X.txt <==
ID p  F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
1 4  18.679 0.003 0 0 7.389 0.005 3.73 0.04
2 20 18.672 0.003 0 0 7.949 0.005 1.776 0.022
3 10 18.673 0.003 0 0 7.743 0.005 2.43 0.03


==> fig/data/fmax_j133X.txt <==
ID rho F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
7 0.154 18.6755 0.0023 0 0 7.805 0.003 0.677 0.003
6 0.1545 18.6741 0.0023 0 0 7.886 0.003 0.607 0.003
5 0.155 18.6741 0.0023 0 0 7.975 0.003 0.514 0.006
3 0.1555 18.678 0.003 0 0 8.067 0.005 0.44 0.004
2 0.156 18.675 0.003 0 0 8.176 0.004 0.392 0.005


==> fig/data/fmax_j134X.txt <==
ID rho2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
3 0.154 18.675 0.0023 0 0 6.598 0.003 1.0446 0.0007 0.674 0.003
2 0.155 18.6732 0.0023 0 0 6.599 0.003 1.1756 0.0008 0.5115 0.0018
4 0.1555 18.6745 0.0023 0 0 6.599 0.003 1.2434 0.0008 0.451 0.003
1 0.156 18.6724 0.0023 0 0 6.6 0.003 1.3138 0.0008 0.3731 0.002
5 0.1565 18.6722 0.0023 0 0 6.597 0.004 1.3866 0.0009 0.2959 0.0019


==> fig/data/fmax_j137X1.txt <==
ID rho F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
5 0.154 18.6721 0.0023 0 0 6.987 0.004 1.598 0.001 0.699 0.006
2 0.155 18.673 0.0024 0 0 7.093 0.004 1.7286 0.0012 0.5127 0.0017
3 0.1555 18.6743 0.0023 0 0 7.131 0.004 1.8049 0.0014 0.451 0.003
1 0.156 18.6704 0.0022 0 0 7.174 0.004 1.8892 0.0015 0.382 0.003
4 0.1565 18.6704 0.0023 0 0 7.221 0.004 2.027 0.002 0.3027 0.0018


==> fig/data/iters_j1301X.txt <==
ID  rho2    iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_F4  iter_F4_err  extra_SF  extra_F1  extra_F2  extra_F3  extra_F4  extra_mat
1   0.1555  579.4    0.5          0        0            2949.8   0.4          8902     10           9150     30           6.5       1536      420       10        6         1978.5
2   0.1565  706.5    0.8          0        0            2945.6   0.4          13955    22           6697     20           6.5       1536      420       12        4         1978.5
3   0.154   453.38   0.25         0        0            2445.1   0.3          4845     4            11170    50           6.5       1536      315       7.5       8         1873
4   0.153   402.17   0.24         0        0            2554.4   0.5          3512     3            15180    70           6.5       1536      336       6         11        1895.5


==> fig/data/iters_j1302X.txt <==
ID   rho     iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_F4  iter_F4_err  extra_SF  extra_F1  extra_F2  extra_F3  extra_F4  extra_mat
1    0.1555  527.6    0.4          0        0            0        0            4835     5            9350     24           34.5      1920      1920      970       6         4850.5
2    0.1565  662.7    0.8          0        0            0        0            7579     12           6535     22           34.5      1920      2304      1212      4         5474.5
3    0.154   405.58   0.25         0        0            0        0            2889.2   1.8          13100    40           34.5      1920      1728      728       9         4419.5
4    0.153   353.51   0.18         0        0            0        0            2174.9   1.1          13130    60           34.5      1280      1536      607       10        3467.5


==> fig/data/iters_j131X.txt <==
ID  p   iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  extra_mat extra_F1 extra_F2  extra_SF
1   4   36       0            0        0            65210    250          2550.5    1534     1008      6.5
2   20  54       0            0        0            33950    130          25494.5   23040    2424      30.5
3   10  43       0            0        0            54110    170          9211.5    7360     1836      15.5


==> fig/data/iters_j132X.txt <==
ID iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err iter_F3 iter_F3_err
0 93.159 0.008 0 0 0 0 37080 110
1 102 0 0 0 0 0 29890 100
2 116 0 0 0 0 0 24840 80


==> fig/data/iters_j133X.txt <==
ID rho iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err
2 0.156 497.8 0.6 41630 90 7550 30
3 0.1555 428.9 0.4 32620 50 9050 30
5 0.155 384.1 0.3 27050 40 9760 30
6 0.1545 346.5 0.3 21970 30 9400 40
7 0.154 313.62 0.22 20291 21 11510 40


==> fig/data/iters_j134X.txt <==
ID rho2 iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err iter_F3 iter_F3_err plot_var
3 0.154 417.61 0.23 5939.5 1 4838 4 11720 30
2 0.155 491.1 0.3 5762.9 1.1 7505 7 10260 40
4 0.1555 537.9 0.4 5752 1 8744 10 8680 40
1 0.156 602.2 0.6 6189.4 1.1 10511 15 7240 30
5 0.1565 695.7 1.1 6200.8 1.9 13070 30 6592 23


==> fig/data/iters_j137X1.txt <==
ID  rho     iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  extra_mat  extra_SF  extra_F1  extra_F2  extra_F3
5   0.154   350.01   0.23         0        0            7683     5            10590    40           1714.5     6.5       1280      420       8
2   0.155   386.7    0.4          35       0            10720    10           10050    30           2437.5     6.5       1920      504       7
3   0.1555  435.9    0.5          35       0            12288    15           8640     30           2436.5     6.5       1920      504       6
1   0.156   512.2    0.7          17.5     0.4          16500    23           7437     25           2561.5     6.5       1920      630       5
4   0.1565  597.9    0.9          8.7      0.3          19930    40           6755     23           2560.5     6.5       1920      630       4


==> fig/data/pacc_j1301X.txt <==
ID  rho2   Job      Acc     Acc_err
1   0.1555 1.g6p2   0.7438  0.0098
2   0.1565 2.g4p3   0.699   0.010
3   0.154  3.g8p2   0.686   0.010
4   0.153  4.g11p1  0.717   0.012


==> fig/data/pacc_j1302X.txt <==
ID  Job      Acc     Acc_err rho
1   1.g6p3   0.7363  0.0098  0.1555
2   2.g4p4   0.676   0.010   0.1565
3   3.g9p1   0.708   0.01    0.154
4   4.g10p3  0.668   0.012   0.153


==> fig/data/pacc_j131X.txt <==
ID  p   Job     Acc     Acc_err
1   4   g48p1x  0.672   0.01
2   20  g24p2   0.648   0.011
3   10  g36p1   0.708   0.01


==> fig/data/pacc_j132X.txt <==
ID  q   Job        Acc     Acc_err
1   20  1.g24p2x   0.683   0.01
2   30  2.g20p2x   0.664   0.011
3   50  3.g16p1x   0.738   0.0098


==> fig/data/pacc_j133X.txt <==
ID  Job     Acc     Acc_err  rho
2   g5p1x   0.7657  0.0095   0.156
3   g6p1x   0.706   0.010    0.1555
5   g7p1x   0.8092  0.0088   0.155
6   g7p2x   0.7243  0.010    0.1545
7   g8p1x   0.678   0.010    0.154


==> fig/data/pacc_j134X.txt <==
ID  rho2    Job      Acc     Acc_err
3   0.154   3.g8p6   0.697   0.010
2   0.155   2.g7p3   0.7527  0.0096
4   0.1555  4.g6pH   0.7637  0.0095
1   0.156   1.g5pA   0.7423  0.0098
5   0.1565  5.g4p5x  0.669   0.015


==> fig/data/pacc_j137X1.txt <==
ID  Job      rho    Acc     Acc_err
5   5.g8p3   0.154  0.682   0.01
2   2.g7p1   0.155  0.8147  0.0087
3   3.g6p1   0.1555 0.7797  0.0093
1   1.g5p7x  0.156  0.714   0.01
4   4.g4p4   0.1565 0.656   0.011


==> fig/data/rho_j1301X.txt <==
ID  Job      steps           trajs  rho2
1   1.g6p2   6-20-20-96-480  2000   0.1555
2   2.g4p3   4-24-20-96-480  2000   0.1565
3   3.g8p2   8-15-15-96-480  2000   0.154
4   4.g11p1  11-12-16-96-480 2000   0.153


==> fig/data/rho_j1302X.txt <==
ID  Job      steps            trajs  rho
1   1.g6p3   6-8-20-120-480   2000   0.1555
2   2.g4p4   4-10-24-120-480  2000   0.1565
3   3.g9p1   9-6-18-120-480   2000   0.154
4   4.g10p3  10-5-16-80-480   2000   0.153


==> fig/data/rho_j131X.txt <==
ID  Job     s1  steps       trajs  p
1   g48p1x  48  48-120-480  2000   4
2   g24p2   24  24-240-480  2000   20
3   g36p1   36  36-160-480  2000   10


==> fig/data/rho_j132X.txt <==
ID  Job           steps          trajs  p  q
1   j1321.g24p2x  24-20-108-480  2000   4  20
2   j1322.g20p2x  20-16-80-480   2000   4  30
3   j1323.g16p1x  16-30-120-480  2000   4  50


==> fig/data/rho_j133X.txt <==
ID  Job   s1       steps  trajs  rho
2   g5p1x  5   5-120-480   2000  0.156
3   g6p1x  6   6-120-480   2000  0.1555
5   g7p1x  7   7-120-480   2000  0.155
6   g7p2x  7   7-96-480    2000  0.1545
7   g8p1x  8   8-120-480   2000  0.154


==> fig/data/rho_j134X.txt <==
ID  Job     s1      steps  trajs  rho2
3   3.g8p6   8   8-15-120   2000  0.154
2   2.g7p3   7    7-20-96   2000  0.155
4   4.g6pH   6    6-20-96   2000  0.1555
1   1.g5pA   5   5-20-120   2000  0.156
5   5.g4p5x  4   4-20-120   1000  0.1565


==> fig/data/rho_j137X1.txt <==
ID  Job      steps         trajs  rho
5   5.g8p3   8-20-80-480   2000   0.154
2   2.g7p1   7-24-120-480  2000   0.155
3   3.g6p1   6-24-120-480  2000   0.1555
1   1.g5p7x  5-30-120-480  2000   0.156
4   4.g4p4   4-30-120-480  2000   0.1565


==> fig/data/witers_j1301X.txt <==
rho2    iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_F4  iter_F4_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
0.1555  2065     27           4531     60           11982    171          12310    203          787.7    11.1         31670     470
0.1565  2197     31           4815     69           19980    320          9587     166          1020.0   15.7         37600     600
0.154   2239     33           4023     59           7074     109          16290    310          670.4    10.1         30300     520
0.153   2142     36           4031     68           4907     86           21190    450          570.0    9.9          32840     650


==> fig/data/witers_j1302X.txt <==
rho     iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_F4  iter_F4_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
0.1555  2608     35           2608     35           7884     112          12707    202          763.4    10.7         26570     390
0.1565  2840     42           3408     50           13004    210          9673     176          1031.4   16.4         29960     490
0.154   2712     38           2441     34           5109     75           18520    320          621.6    9.1          29400     470
0.153   1916     34           2299     41           4165     76           19670    440          580.9    10.7         28630     610


==> fig/data/witers_j131X.txt <==
p    iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
4    2286     34           97400    1820         63.24    0.94         99740     1860
20   35560    600          53170    1100         130.40   2.21         88860     1710
10   10395    147          76990    1330         82.63    1.17         87460     1480


==> fig/data/witers_j132X.txt <==
q   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
20  2530.0   37.0         2811     41           55170    970          189.8    2.8          60700     1050
30  1928.0   32.0         5928     98           46670    920          276.4    4.6          54800     1060
50  1192.4   15.8         10000    133          36260    590          267.6    3.6          47720     740


==> fig/data/witers_j133X.txt <==
ID  rho     iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
2   0.156   54370    790          9860     162          650.1    8.8          64880     960
3   0.1555  46200    730          12819    224          607.5    9.2          59630     960
5   0.155   33430    410          12061    168          474.7    5.5          45960     590
6   0.1545  30330    460          12978    234          478.4    7.0          43790     700
7   0.154   29930    470          16980    310          462.6    7.1          47370     790


==> fig/data/witers_j134X.txt <==
ID  rho2    plot_var  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
31  0.154   0.15395   8522     124          6941     105          16810    280          599.2    8.9          32880     520
22  0.155   0.15505   7656     99           9971     136          13631    227          652.5    8.7          31910     470
42  0.1555  0.15555   7532     95           11450    156          11366    194          704.3    9.3          31050     450
11  0.156   0.15595   8338     112          14160    207          9753     169          811.3    11.5         33060     500
51  0.1565  0.15645   9269     211          19540    480          9850     260          1039.9   25.0         39700     970


==> fig/data/witers_j137X1.txt <==
rho     iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
0.154   1877     28           11881    182          15540    290          522.7    8.0          29820     500
0.155   2400     26           13777    159          12344    169          482.6    5.6          29000     360
0.1555  2507     30           16406    215          11089    171          567.4    7.4          30570     420
0.156   2714     39           23990    370          10423    181          726.5    11.2         37850     600
0.1565  2940     50           31340    590          10303    208          921.3    16.8         45510     860

